Elevated UV luminosity density at Cosmic Dawn explained by non-evolving, weakly mass-dependent star formation efficiency

Recent observations with the James Webb Space Telescope (JWST) have uncovered unexpectedly high cosmic star formation activity in the early Universe, mere hundreds of millions of years after the Big Bang. These observations are often understood to reflect an evolutionary shift in star formation efficiency (SFE) caused by changing galactic conditions during these early epochs. We present FIREbox-HR, a high-resolution, cosmological hydrodynamical simulation from the Feedback in Realistic Environments project, which offers insights into the SFE of galaxies during the first billion years of cosmic time. FIREbox-HR re-simulates the cosmic volume (L = 22.1 cMpc) of the original FIREbox run with eight times higher mass resolution (m_b ~ 7800 M_sun), but with identical physics, down to z ~ 6. FIREbox-HR predicts ultraviolet (UV) luminosity functions in good agreement with available observational data. The simulation also successfully reproduces the observed cosmic UV luminosity density at z ~ 6 - 14, demonstrating that relatively high star formation activity in the early Universe is a natural outcome of the baryonic processes encoded in the FIRE-2 model. According to FIREbox-HR, the SFE - halo mass relation for intermediate mass halos (M_halo ~ 10^9 - 10^11 M_sun) does not significantly evolve with redshift and is only weakly mass-dependent. These properties of the SFE - halo mass relation lead to a larger contribution from lower mass halos at higher z, driving the gradual evolution of the observed cosmic UV luminosity density. A theoretical model based on the SFE - halo mass relation inferred from FIREbox-HR allows us to explore implications for galaxy evolution. Future observations of UV faint galaxies at z > 12 will provide an opportunity to further test these predictions and deepen our understanding of star formation during Cosmic Dawn.

==> UV_LF.txt <==
# UV LF from FIREbox-HR
# ---------------------
# 
# Columns: 
# 	z .. redshift
# 	M_UV .. UV magnitude (1400-1600 Angstrom)
# 	lg_phi .. log10 of UV LF in units mag^-1 cMpc^-3
# 	d_lg_phi_minus/plus .. uncertainty of lg_phi
# 		Here, [lg_phi - d_lg_phi_minus, lg_phi +  d_lg_phi_plus]
# 		is the 16-84% confidence interval calculated via
#               bootstrapping. Magnitude bins where one of the uncertainties
#               equals 'inf' suffer from low number statistics and should
#               be used with care.
#
# Bin width of UV magnitudes: 1 mag
# Projections used: 2
#
# Read this file into a python script via
# >>> import pandas as pd
# >>> d = pd.read_csv('UV_LF.txt', comment='#', sep='\s+')  
#
# Use at your own risk -- while we tried hard to avoid
# making mistakes, we do not vouch for correctness.
z M_UV lg_phi d_lg_phi_minus d_lg_phi_plus
15 -18.5 -3.73 inf 0.176
15 -17.5 -4.04 inf 0.301
15 -16.5 -4.04 inf 0.301
15 -15.5 -3.73 0.301 0.176
15 -14.5 -3.56 0.477 0.222
15 -13.5 -2.3 0.0591 0.059
15 -12.5 -1.48 0.0237 0.0213
15 -11.5 -1.18 0.0148 0.0144
15 -10.5 -0.658 0.00771 0.00811
15 -9.5 -0.137 0.00397 0.00388
15 -8.5 -0.128 0.00393 0.00374
13.5 -17.5 -3.56 0.477 0.222
13.5 -16.5 -3.34 0.222 0.146
13.5 -15.5 -2.92 0.16 0.117
13.5 -14.5 -2.83 0.125 0.0969
13.5 -13.5 -2.08 0.0458 0.037
13.5 -12.5 -1.3 0.017 0.0194
13.5 -11.5 -0.966 0.0124 0.0135
13.5 -10.5 -0.545 0.00806 0.00709
13.5 -9.5 0.0451 0.00318 0.0033
13.5 -8.5 0.213 0.00226 0.00254
12 -18.5 -4.04 inf 0.301
12 -17.5 -3.19 0.243 0.109
12 -16.5 -2.89 0.105 0.109
12 -15.5 -2.43 0.0902 0.0654
12 -14.5 -2.31 0.0615 0.0539
12 -13.5 -1.83 0.0337 0.0351
12 -12.5 -1.12 0.015 0.0158
12 -11.5 -0.795 0.0119 0.00914
12 -10.5 -0.446 0.00676 0.0071
12 -9.5 0.118 0.00343 0.0027
12 -8.5 0.466 0.00176 0.00184
11.3 -19.5 -4.04 inf 0.301
11.3 -18.5 -3.49 0.368 0.196
11.3 -17.5 -2.99 0.166 0.12
11.3 -16.5 -2.75 0.114 0.081
11.3 -15.5 -2.35 0.0625 0.0624
11.3 -14.5 -1.98 0.0422 0.0384
11.3 -13.5 -1.61 0.0227 0.027
11.3 -12.5 -1.04 0.0147 0.0128
11.3 -11.5 -0.745 0.00876 0.0114
11.3 -10.5 -0.425 0.00637 0.00644
11.3 -9.5 0.11 0.00313 0.00286
11.3 -8.5 0.541 0.00152 0.0018
10 -20.5 -4.34 inf 0.301
10 -19.5 -4.34 inf 0.301
10 -18.5 -3.43 0.204 0.138
10 -17.5 -2.67 0.106 0.0776
10 -16.5 -2.26 0.0663 0.0512
10 -15.5 -1.95 0.0391 0.0407
10 -14.5 -1.62 0.0299 0.0264
10 -13.5 -1.35 0.0211 0.0171
10 -12.5 -0.952 0.0127 0.011
10 -11.5 -0.723 0.00951 0.00993
10 -10.5 -0.462 0.0063 0.00599
10 -9.5 -0.00644 0.00375 0.00432
10 -8.5 0.551 0.00193 0.00169
8 -20.5 -4.34 inf 0.301
8 -19.5 -3.3 0.196 0.135
8 -18.5 -2.66 0.0923 0.0761
8 -17.5 -2.26 0.0663 0.0512
8 -16.5 -1.87 0.0351 0.0311
8 -15.5 -1.52 0.0227 0.0234
8 -14.5 -1.19 0.0181 0.0164
8 -13.5 -0.969 0.0132 0.0121
8 -12.5 -0.76 0.0112 0.00934
8 -11.5 -0.633 0.00711 0.00952
8 -10.5 -0.504 0.00708 0.0081
8 -9.5 -0.371 0.00624 0.00578
8 -8.5 0.0609 0.0036 0.00381
7 -20.5 -4.04 inf 0.301
7 -19.5 -3.08 0.141 0.125
7 -18.5 -2.51 0.0857 0.0716
7 -17.5 -2.11 0.0492 0.0442
7 -16.5 -1.71 0.0316 0.0294
7 -15.5 -1.37 0.0183 0.0225
7 -14.5 -1.09 0.0137 0.0123
7 -13.5 -0.892 0.00946 0.0125
7 -12.5 -0.678 0.00962 0.0083
7 -11.5 -0.553 0.00706 0.0085
7 -10.5 -0.41 0.00679 0.00593
7 -9.5 -0.29 0.00518 0.00527
7 -8.5 -0.147 0.0048 0.00452
6.33 -21.5 -4.34 inf 0.301
6.33 -20.5 -3.86 0.477 0.222
6.33 -19.5 -3.01 0.146 0.109
6.33 -18.5 -2.38 0.0621 0.0544
6.33 -17.5 -1.95 0.0375 0.0361
6.33 -16.5 -1.59 0.0263 0.0248
6.33 -15.5 -1.29 0.0158 0.0171
6.33 -14.5 -1.06 0.0121 0.0164
6.33 -13.5 -0.854 0.0109 0.0116
6.33 -12.5 -0.689 0.00939 0.00976
6.33 -11.5 -0.552 0.00712 0.00764
6.33 -10.5 -0.414 0.00649 0.00659
6.33 -9.5 -0.264 0.00503 0.00555
6.33 -8.5 -0.158 0.00515 0.00475
